TabLib: A Dataset of 627M Tables with Context

It is well-established that large, diverse datasets play a pivotal role in the performance of modern AI systems for text and image modalities. However, there are no datasets for tabular data of comparable size and diversity to those available for text and images. Thus we present "TabLib'', a compilation of 627 million tables totaling 69 TiB, along with 867B tokens of context. TabLib was extracted from numerous file formats, including CSV, HTML, SQLite, PDF, Excel, and others, sourced from GitHub and Common Crawl. The size and diversity of TabLib offer considerable promise in the table modality, reminiscent of the original promise of foundational datasets for text and images, such as The Pile and LAION.

==> images/lang-props.csv <==
Language,Percentage
Spanish,3.2622835985189633
Russian,3.2222555789052336
Japanese,3.2222555789052336
Chinese,2.8720104072850994
Unknown,2.5517862503752626
German,2.2916041228860204
French,1.7312118482938055
Italian,1.4310017011908336
Korean,1.2708896227359152
Polish,1.1007705393775644
Portuguese,0.8806164315020515
Dutch,0.6804763334334034
Czech,0.670469328529971
Ukrainian,0.45031522065445817
Turkish,0.41028720104072847
Vietnamese,0.41028720104072847
Romanian,0.3502451716201341
Indonesian,0.3102171520064045
Arabic,0.3102171520064045
Greek,0.2701891323926749
Swedish,0.23016111277894524
Finnish,0.22015410787551287
Slovak,0.19013309316521565
Danish,0.19013309316521565
Norwegian,0.18012608826178325
Persian,0.17011908335835085
Hungarian,0.16011207845491846
Thai,0.14009806864805363
Bulgarian,0.13009106374462123
Slovenian,0.12008405884118883
Catalan,0.12008405884118883
Hindi,0.11007705393775644
Lithuanian,0.10007004903432401
Bengali,0.08005603922745923
Croatian,0.08005603922745923
Tamil,0.06004202942059442
Serbian,0.06004202942059442
Albanian,0.050035024517162005
Latvian,0.050035024517162005
Estonian,0.040028019613729614
Hebrew,0.040028019613729614
Latin,0.040028019613729614
Urdu,0.03002101471029721
Nepali,0.03002101471029721
Bahasa Indonesia,0.020014009806864807
Basque,0.020014009806864807
Welsh,0.020014009806864807
Irish,0.020014009806864807
Haitian Creole,0.010007004903432403
Georgian,0.010007004903432403
Malayalam,0.010007004903432403
Kurdish,0.010007004903432403
Uzbek,0.010007004903432403
Malay,0.010007004903432403
Punjabi,0.010007004903432403
Kannada,0.010007004903432403
Somali,0.010007004903432403
Telugu,0.010007004903432403
Marathi,0.010007004903432403
Sinhala,0.010007004903432403
Khmer,0.010007004903432403
Sanskrit,0.010007004903432403
Swahili,0.010007004903432403
Icelandic,0.010007004903432403
Tagalog,0.010007004903432403
Pashto,0.010007004903432403
Macedonian,0.010007004903432403
Luxembourgish,0.010007004903432403
Odia,0.010007004903432403
Bosnian,0.010007004903432403

